Observation of Y(3940) -> J/psi omega in B -> J/psi omega K at BABAR

We present a study of the decays $B^{0,+}\to J/\psi\omega K^{0,+}$ using $383\times 10^{6}$ $B\bar{B}$ events obtained with the \babar detector at PEP-II. We observe $Y(3940) \to J/\psi \omega$, with mass $3914.6 ^{+3.8}_{-3.4} (stat) \pm{2.0} (syst)$ \mevcc, and width $34^{+12}_{-8}(stat)\pm{5}(syst)$ \mev. The ratio of $B^0$ and $B^+$ decay to $YK$ is $0.27^{+0.28}_{-0.23}(stat)^{+0.04}_{-0.01}(syst)$, and the relevant $B^0$ and $B^+$ branching fractions are reported.

==> abstract_plain.txt <==



We present a study of the decays B^{0,+}--> Jpsi omega K^{0,+} using
383 million BBbar events obtained with the BABAR detector at
PEP-II. We observe Y(3940)-->Jpsi omega, with mass 3914.6
^{+3.8}_{-3.4} (stat) +- {2.0} (syst) MeV/c2, and width
34^{+12}_{-8}(stat)+-{5}(syst) MeV. The ratio of B^0 and B^+ decay to
YK is 0.27^{+0.28}_{-0.23}(stat)^{+0.04}_{-0.01}(syst), and the
relevant B^0 and B^+ branching fractions are reported.


